Astrophysical science metrics for next-generation gravitational-wave detectors

The second generation of gravitational-wave detectors are being built and tuned all over the world. The detection of signals from binary black holes is beginning to fulfill the promise of gravitational-wave astronomy. In this work, we examine several possible configurations for third-generation laser interferometers in existing km-scale facilities. We propose a set of astrophysically motivated metrics to evaluate detector performance. We measure the impact of detector design choices against these metrics, providing a quantitative cost-benefit analyses of the resulting scientific payoffs.

==> figlist.txt <==
Figures/AllGroundNoise.pdf
Figures/aLIGO_gwinc.pdf
Figures/BlueBird5.pdf
Figures/chirplen_high-mass.pdf
Figures/SourcesAndDetectorsSpectrum.pdf
Figures/early_snr.pdf
Figures/early_localization.pdf
Figures/PulsarUL.pdf
Figures/NSNS-detector-plot.pdf
Figures/tidal_deformability.pdf

